Exploiting timing capabilities of the CHEOPS mission with warm-Jupiter planets

We present 17 transit light curves of seven known warm-Jupiters observed with the CHaracterising ExOPlanet Satellite (CHEOPS). The light curves have been collected as part of the CHEOPS Guaranteed Time Observation (GTO) program that searches for transit-timing variation (TTV) of warm-Jupiters induced by a possible external perturber to shed light on the evolution path of such planetary systems. We describe the CHEOPS observation process, from the planning to the data analysis. In this work we focused on the timing performance of CHEOPS, the impact of the sampling of the transit phases, and the improvement we can obtain combining multiple transits together. We reached the highest precision on the transit time of about 13-16 s for the brightest target (WASP-38, G = 9.2) in our sample. From the combined analysis of multiple transits of fainter targets with G >= 11 we obtained a timing precision of about 2 min. Additional observations with CHEOPS, covering a longer temporal baseline, will further improve the precision on the transit times and will allow us to detect possible TTV signals induced by an external perturber.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
